The Infrared Properties of Hickson Compact Groups

Compact groups of galaxies provide a unique environment to study the mechanisms by which star formation occurs amid continuous gravitational encounters. We present 2MASS (JHK), Spitzer IRAC (3.5-8 micron) and MIPS (24 micron) observations of a sample of twelve Hickson Compact Groups (HCGs 2, 7, 16, 19, 22, 31, 42, 48, 59, 61, 62, and 90) that includes a total of 45 galaxies. The near-infrared colors of the sample galaxies are largely consistent with being dominated by slightly reddened normal stellar populations. Galaxies that have the most significant PAH and/or hot dust emission (as inferred from excess 8 micron flux) also tend to have larger amounts of extinction and/or K-band excess and stronger 24 micron emission, all of which suggest ongoing star formation activity. We separate the twelve HCGs in our sample into three types based on the ratio of the group HI mass to dynamical mass. We find evidence that galaxies in the most gas-rich groups tend to be the most actively star forming. Galaxies in the most gas-poor groups tend to be tightly clustered around a narrow range in colors consistent with the integrated light from a normal stellar population. We interpret these trends as indicating that galaxies in gas-rich groups experience star formation and/or nuclear actively until their neutral gas consumed, stripped, or ionized. The galaxies in this sample exhibit a ``gap'' between gas-rich and gas-poor groups in infrared color space that is sparsely populated and not seen in the Spitzer First Look Survey sample. This gap may suggest a rapid evolution of galaxy properties in response to dynamical effects. These results suggest that the global properties of the groups and the local properties of the galaxies are connected.

==> abstract_short.txt <==


\title{The Infrared Properties of Hickson Compact Groups}

\author{Kelsey E. Johnson \altaffilmark{1}}
\affil{Dept. of Astronomy, University of Virginia, P.O. Box 400325,
    Charlottesville, VA 22904}
\email{kej7a@virginia.edu}

\author{John E. Hibbard}
\affil{National Radio Astronomy Observatory, 520 Edgemont Road, 
Charlottesville, VA 22903}
%\email{jhibbard@nrao.edu}

\author{Sarah C. Gallagher}
\affil{Dept. of Physics and Astronomy, University of California, 430
Portola Plaza, Box 951547, Los Angeles CA, 90095-1547}
%\email{sgall@astro.ucla.edu}

\author{Jane C. Charlton}
\affil{Dept. of Astronomy and Astrophysics, Pennsylvania State 
University, University Park, PA 16802}
%\email{charlton@astro.psu.edu}

\author{Ann E. Hornschemeier}
\affil{Laboratory for X-Ray Astrophysics, NASA Goddard Space Flight Center, 

Compact groups of galaxies provide a unique environment to study the
mechanisms by which star formation occurs amid continuous
gravitational encounters.  We present 2MASS (JHK), Spitzer IRAC
(3.5-8 micron) and MIPS (24 micron) observations of a sample of twelve
Hickson Compact Groups (HCGs 2, 7, 16, 19, 22, 31, 42, 48, 59, 61, 62,
and 90) that includes a total of 45 galaxies.  The near-infrared colors of the
sample galaxies are largely consistent with being dominated by
slightly reddened normal stellar populations.   Galaxies that have
the most significant PAH and/or hot dust emission (as inferred from
excess 8 micron flux) also tend to have larger amounts of extinction
and/or K-band excess and stronger 24 micron emission, all of which
suggest ongoing star formation activity.  We separate the twelve HCGs
in our sample into three types based on the ratio of the group HI mass
to dynamical mass.  We find evidence that galaxies in the most
gas-rich groups tend to be the most actively star forming.  Galaxies
in the most gas-poor groups tend to be tightly clustered around a
narrow range in colors consistent with the integrated light from a
normal stellar population.  We interpret these trends as indicating
that galaxies in gas-rich groups experience star formation and/or
nuclear actively until their neutral gas consumed, stripped, or
ionized.  The galaxies in this sample exhibit a ``gap'' between
gas-rich and gas-poor groups in infrared color space that is sparsely
populated and not seen in the Spitzer First Look Survey sample.
This gap may suggest a rapid evolution of galaxy properties in
response to dynamical effects.  These results suggest that the global
properties of the groups and the local properties of the galaxies are
connected.
